An analysis of the graph processing landscape

The value of graph-based big data can be unlocked by exploring the topology and metrics of the networks they represent, and the computational approaches to this exploration take on many forms. The use-case of performing global computations over a graph, it is first ingested into a graph processing system from one of many digital representations. Extracting information from graphs involves processing all their elements globally, and can be done with single-machine systems (with varying approaches to hardware usage), distributed systems (either homogeneous or heterogeneous groups of machines) and systems dedicated to high-performance computing (HPC). We provide an overview of different aspects of the graph processing landscape and describe classes of systems based on a set of dimensions we detail. The dimensions we detail encompass paradigms to express graph processing, different types of systems to use, coordination and communication models in distributed graph processing, partitioning techniques and different definitions related to the potential for a graph to be updated. This survey is aimed at both the experienced software engineer or researcher as well as the newcomer looking for an understanding of the landscape of solutions (and their limitations) for graph processing.

==> adj-csr.tikz <==
\begin{tikzpicture}
	\node (b) [inner sep=0pt] {
    $\begin{bmatrix}[c|cc|cc|cc|c|cc]
       1 & 0 & 3 & 0 & 1 & 2 & 5 & 5 & 0 & 4
    \end{bmatrix}
	\begin{bmatrix}
       %1 & 0 & 0 & 2 & 5 & 0 & 10
	   0 & 1 & 3 & 5 & 7 & 8 & 10
    \end{bmatrix}$
	};
\end{tikzpicture}

==> adj-matrix.tikz <==
\begin{tikzpicture}
	\matrix[ampersand replacement=\&,matrix of math nodes,
			left delimiter={[},
			right delimiter={]},
			nodes in empty cells] (m)
	{
		0 \& 1 \& 0 \& 0 \& 0 \& 0 \\
		1 \& 0 \& 0 \& 1 \& 0 \& 0 \\
		1 \& 1 \& 0 \& 0 \& 0 \& 0 \\
		0 \& 0 \& 1 \& 0 \& 0 \& 1 \\
		0 \& 0 \& 0 \& 0 \& 0 \& 1 \\
		1 \& 0 \& 0 \& 0 \& 1 \& 0 \\
	};
\end{tikzpicture}

==> figs/dataset-evolution/sample.dat <==
2013-4    271467    250500    260000
2013-5    217188    198030
2013-6    192770    163000
2013-7    242761    233000
2013-8    192893    189603
2013-9    209139    154500
2013-10    235128   202300
2013-11    264841   250070
2013-12    290258   270699
2014-1    249561    209000
2014-2    225669    185000
2014-3    247809    212000

==> figs/dataset-evolution/webcrawls-bars.dat <==
0	uk-2002 	298113762 
1	indochina-2004  194109311 
2	it-2004 	1150725436 
3	arabic-2005 	639999458 
4	uk-2005 	936364282 
5	sk-2005 	1949412601 
6	clueweb12 	42574107469 
7	ccrawl-aug-2012	128736000000 
8	uk-2014-tpd 	18244650 
9	uk-2014-host 	50829923 
10	uk-2014 	47614527250 
11	ccrawl-spr-2014	64422000000
12	eu-2015-tpd 	170145510 
13	eu-2015-host 	386915963 
14	gsh-2015-tpd 	602119716 
15	gsh-2015-host 	1802747600 
16	gsh-2015 	33877399152 
17	eu-2015 	91792261600

==> figs/dataset-evolution/webcrawls-histogram.dat <==
2002	298113762	0	0	0	0	0
2004	194109311	1150725436	0	0	0	0
2005	639999458	936364282	1949412601	0	0	0
2012	42574107469	0	0	0	0	0
2014	18244650	50829923	47614527250	0	0	0
2015	170145510	386915963	602119716	1802747600	33877399152	91792261600
